Pipelining the Fast Multipole Method over a Runtime System

Fast Multipole Methods (FMM) are a fundamental operation for the simulation of many physical problems. The high performance design of such methods usually requires to carefully tune the algorithm for both the targeted physics and the hardware. In this paper, we propose a new approach that achieves high performance across architectures. Our method consists of expressing the FMM algorithm as a task flow and employing a state-of-the-art runtime system, StarPU, in order to process the tasks on the different processing units. We carefully design the task flow, the mathematical operators, their Central Processing Unit (CPU) and Graphics Processing Unit (GPU) implementations, as well as scheduling schemes. We compute potentials and forces of 200 million particles in 48.7 seconds on a homogeneous 160 cores SGI Altix UV 100 and of 38 million particles in 13.34 seconds on a heterogeneous 12 cores Intel Nehalem processor enhanced with 3 Nvidia M2090 Fermi GPUs.

==> Images/Calib/calib.txt <==
# Size	CPU	GPU1	GPU2	GPU3
2.00E+008	1963.1573751389	110.5922941953	101.4365583131	108.3567050687
270000000	2664.5056476538	120.5519730192	121.6589470271	119.7223147816
340000000	3369.1461791199	130.755496188	139.8906556491	131.1206663326
410000000	4076.4010062592	141.1560919258	156.6892098812	142.5449748999
480000000	4785.8262724515	151.7226372308	172.388019296	153.9908052072
550000000	5497.1082678153	162.4328421128	187.206032665	165.4550263187
620000000	6210.013274729	173.2699137334	201.2965603255	176.9353080614
690000000	6924.3603188123	184.2207224254	214.7721070451	188.4298477313
760000000	7640.0050635932	195.2747067157	227.7182472392	199.9372087154
830000000	8356.8296707203	206.4231778161	240.2019422481	211.4562189736
900000000	9074.7360933577	217.6588559707	252.2768066246	222.9859039413
970000000	9793.6414610222	228.9755491248	263.9865924461	234.5254403866
1040000000	10513.4747984603	240.3679229964	275.3675793868	246.0741236251
1110000000	11234.1746284242	251.8313320904	286.4502644922	257.6313435799
1180000000	11955.6871791261	263.361692643	297.2605879152	269.1965668889
1250000000	12677.965016806	274.9553852032	307.8208419146	280.7693232625
1320000000	13400.965984304	286.6091786528	318.1503580452	292.3491948984
1390000000	14124.6523644814	298.3201700542	328.2660355111	303.935808142
1460000000	14848.9902118856	310.0857363912	338.1827535104	315.5288268277
1530000000	15573.9488123459	321.9034953916	347.9136973622	327.1279468953
1600000000	16299.5002412565	333.7712733838	357.4706195455	338.7328919917
1670000000	17025.6189989816	345.6870786683	366.8640509074	350.3434098425
1740000000	17752.2817072382	357.6490792682	376.1034732345	361.95926923
1810000000	18479.4668542091	369.6555841876	385.1974615191	373.5802574579
1880000000	19207.1545789758	381.7050275131	394.1538022025	385.2061782078
1950000000	19935.3264879662	393.7959548339	402.9795921923	396.8368497137
2020000000	20663.9654976789	405.9270115737	411.6813223552	408.4721031996
2090000000	21393.0556991415	418.0969329057	420.2649483693	420.1117815318
2160000000	22122.58224047	430.3045349919	428.7359512094	431.7557380527
2230000000	22852.531224603	442.5487073342	437.0993890654	443.4038355651
2300000000	23582.8896198336	454.8284060657	445.359942139	455.0559454435
2370000000	24313.645181197	467.1426480421	453.5219514796	466.7119468539
2440000000	25044.7863811128	479.4905056163	461.5894528069	478.3717260655
2510000000	25776.3023479602	491.8711020001	469.5662060903	490.035175841
2580000000	26508.1828114794	504.2836071323	477.4557215207	501.7021948947
2650000000	27240.4180540789	516.7272339859	485.2612824018	513.3726874102
2720000000	27972.9988672679	529.2012352569	492.9859653952	525.0465626075
2790000000	28705.9165125578	541.704900387	500.6326584878	536.7237343558
2860000000	29439.1626862734	554.2375528786	508.2040769857	548.4041208247
3.00E+009	30906.6093908263	579.3872699188	523.1311722202	571.7742302449



==> NewPrefetchTraces/log.txt <==
File 2090.p5.1500.38kk.13.3458second.painted

Errors :
188 : Unknown container: 64
191 : Unknown container: 65
194 : Unknown container: 66
6996 : Unknown container: 65
7022 : Unknown container: 64
7219 : Unknown container: 66
7299 : Unknown container: 65
7340 : Unknown container: 64
7348 : Unknown container: 66
7422 : Unknown container: 65
7570 : Unknown container: 64
7583 : Unknown container: 66
7706 : Unknown container: 65
7747 : Unknown container: 64
7773 : Unknown container: 66
7838 : Unknown container: 65
7888 : Unknown container: 64
7896 : Unknown container: 66
8164 : Unknown container: 65
8274 : Unknown container: 64
8287 : Unknown container: 66
8415 : Unknown container: 65
8505 : Unknown container: 64
8513 : Unknown container: 66
8815 : Unknown container: 65
9373 : Unknown container: 64
9595 : Unknown container: 66
9883 : Unknown container: 65
10083 : Unknown container: 64
10096 : Unknown container: 66
10324 : Unknown container: 65
10613 : Unknown container: 64
10621 : Unknown container: 66
11790 : Unknown container: 65
11970 : Unknown container: 64
11983 : Unknown container: 66
12341 : Unknown container: 65
12681 : Unknown container: 64
12694 : Unknown container: 66
12952 : Unknown container: 65
14248 : Unknown container: 64
14580 : Unknown container: 66
14649 : Unknown container: 65
14889 : Unknown container: 64
14920 : Unknown container: 66
15700 : Unknown container: 65
16154 : Unknown container: 64
16189 : Unknown container: 66
16491 : Unknown container: 65
17293 : Unknown container: 64
17337 : Unknown container: 66
17952 : Unknown container: 65
18152 : Unknown container: 64
18187 : Unknown container: 66
18234 : Unknown container: 65
18292 : Unknown container: 64
18305 : Unknown container: 66
18686 : Unknown container: 65
20564 : Unknown container: 64
20572 : Unknown container: 66
20783 : Unknown container: 65
20824 : Unknown container: 64
20837 : Unknown container: 66
20906 : Unknown container: 65
21195 : Unknown container: 64
21217 : Unknown container: 66
22181 : Unknown container: 65
23025 : Unknown container: 64
23051 : Unknown container: 66
23107 : Unknown container: 65
23148 : Unknown container: 64
23161 : Unknown container: 66
23369 : Unknown container: 65
24010 : Unknown container: 64
24018 : Unknown container: 66
25414 : Unknown container: 65
25455 : Unknown container: 64
25463 : Unknown container: 66
25686 : Unknown container: 65
26294 : Unknown container: 64
26302 : Unknown container: 66
26383 : Unknown container: 65
27070 : Unknown container: 64
27533 : Unknown container: 66
27883 : Unknown container: 65
27949 : Unknown container: 64
28183 : Unknown container: 66
28470 : Unknown container: 65
28798 : Unknown container: 64
28806 : Unknown container: 66
28905 : Unknown container: 65
30503 : Unknown container: 64
30511 : Unknown container: 66
30585 : Unknown container: 65
31214 : Unknown container: 64
31222 : Unknown container: 66
31296 : Unknown container: 65
32442 : Unknown container: 66
32450 : Unknown container: 64
32603 : Unknown container: 65
33573 : Unknown container: 66
33581 : Unknown container: 64
33655 : Unknown container: 65
33905 : Unknown container: 64
33913 : Unknown container: 66
33990 : Unknown container: 65
35389 : Unknown container: 64
35748 : Unknown container: 66
35785 : Unknown container: 65
35979 : Unknown container: 64
36020 : Unknown container: 66
36055 : Unknown container: 65
36590 : Unknown container: 64
37035 : Unknown container: 66
37213 : Unknown container: 65
38302 : Unknown container: 64
38343 : Unknown container: 66
38351 : Unknown container: 65
38425 : Unknown container: 64
38704 : Unknown container: 66
38712 : Unknown container: 65
39432 : Unknown container: 64
40919 : Unknown container: 66
40932 : Unknown container: 65
41001 : Unknown container: 64
41042 : Unknown container: 66
41050 : Unknown container: 65
41711 : Unknown container: 64
42160 : Unknown container: 66
42182 : Unknown container: 65
43288 : Unknown container: 64
43329 : Unknown container: 66
43370 : Unknown container: 65
43411 : Unknown container: 64
43869 : Unknown container: 66
43910 : Unknown container: 65
44209 : Unknown container: 64
44479 : Unknown container: 66
44798 : Unknown container: 65
45068 : Unknown container: 64
45109 : Unknown container: 66
45357 : Unknown container: 65
45984 : Unknown container: 64
46025 : Unknown container: 66
46235 : Unknown container: 65
46902 : Unknown container: 64
47183 : Unknown container: 66
47224 : Unknown container: 65
47514 : Unknown container: 64
47823 : Unknown container: 66
47864 : Unknown container: 65
48044 : Unknown container: 64
48244 : Unknown container: 66
48285 : Unknown container: 65
48842 : Unknown container: 64
48982 : Unknown container: 66
49172 : Unknown container: 65
49362 : Unknown container: 64
49472 : Unknown container: 66
49513 : Unknown container: 65
49632 : Unknown container: 64
49930 : Unknown container: 66
50287 : Unknown container: 65
51005 : Unknown container: 64
51315 : Unknown container: 66
51575 : Unknown container: 65
51626 : Unknown container: 64
51677 : Unknown container: 66
51758 : Unknown container: 65
51980 : Unknown container: 64
52608 : Unknown container: 66
52659 : Unknown container: 65
54465 : Unknown container: 64
55577 : Unknown container: 66
56375 : Unknown container: 65
58396 : Unknown container: 64
59580 : Unknown container: 66
60426 : Unknown container: 65

Warnings :
182 : the definition is not identified
1605 : the definition is not identified
51905 : the definition is not identified

Your trace has 178 errors and 3 warnings.


==> Results/cpu_eff_riri_40.txt <==
Threads	result.starpu.7.txt.old	eff	result.starpu.7.s.txt.old	eff	result.starpu.5.txt	eff	result.starpu.5.s.txt	eff	result.starpu.3.txt	eff	result.starpu.3.s.txt	eff
1	925.8	1	1764.27	1	609.906	1	711.414	1	514.554	1	408.296	1
2	462.526	1.0008086032	879.973	1.0024568936	305.121	0.9994493988	356.407	0.9980359533	257.455	0.999308617	204.173	0.9998775548
3	308.404	1.00063553	589.501	0.9976064502	203.362	0.9997049596	238.148	0.9957589398	171.613	0.9994464289	136.264	0.998786669
4	231.9	0.9980595084	442.452	0.996870847	152.535	0.9996164815	178.968	0.9937726297	128.713	0.9994211929	102.2	0.9987671233
5	185.523	0.9980433693	354.802	0.9945096138	122.066	0.9993052939	143.513	0.9914279543	102.98	0.9993280249	81.8326	0.9978810401
6	154.79	0.9968344208	300.567	0.9783010111	101.765	0.998879772	120.154	0.9868085956	85.821	0.9992775661	68.4168	0.9946289995
7	132.809	0.9958447308	255.267	0.9873527382	87.2163	0.9990039542	103.721	0.9798456574	73.5617	0.9992661165	58.8556	0.9910356873
8	116.409	0.9941241657	223.087	0.9885549136	76.3647	0.9983441302	90.0279	0.9877687917	64.3665	0.9992659225	51.6334	0.9884493371
9	103.822	0.9907983536	199.961	0.9803411665	67.8903	0.9981887447	81.7653	0.9667426158	57.2203	0.9991675449	46.1572	0.9828633934
10	93.8287	0.9866917052	180.972	0.9748856177	61.1334	0.9976641247	72.1599	0.9858855126	51.4928	0.9992736849	41.5923	0.9816624712
11	85.2527	0.9872254646	166.486	0.9633733877	55.5689	0.9977883312	67.6289	0.9563071409	46.8171	0.9991570679	38.0221	0.9762169418
12	78.1386	0.9873481224	151.691	0.9692236191	50.9798	0.996973311	62.1771	0.953478049	42.9283	0.9988632208	34.9195	0.9743743944
13	72.0677	0.9881734066	139.342	0.9739567175	47.0193	0.9977997578	56.6233	0.9664599881	39.6303	0.9987579434	32.3673	0.9703430504
14	66.8923	0.9885827132	132.699	0.949662663	43.6476	0.9981010247	54.1961	0.937618864	36.8045	0.9986240037	30.1697	0.9666652303
15	62.5367	0.9869404686	122.623	0.9591838399	40.7249	0.9984162024	50.0367	0.9478562735	34.3658	0.998190061	28.2497	0.9635406158
16	58.7952	0.9841364601	114.927	0.9594514344	38.1792	0.9984264992	45.4964	0.9772943574	32.218	0.9981881247	26.6047	0.9591726274
17	55.1098	0.9881876459	107.845	0.9623124691	35.9561	0.9977951872	43.5321	0.9613109028	30.3332	0.9978466615	25.1157	0.9562708491
18	52.0884	0.9874239434	102.061	0.9603570414	33.9491	0.9980726048	43.1442	0.9160675131	28.6325	0.9983876131	23.8182	0.9523436326
19	49.888	0.9767141555	96.5359	0.9618837737	32.1496	0.998467035	41.255	0.9075952516	27.1307	0.9981972258	22.5778	0.9517872936
20	47.2807	0.9790464185	92.1529	0.957251481	30.5584	0.9979351013	38.8589	0.9153810324	25.7934	0.9974528368	21.5485	0.9473884493
21	46.0155	0.9580622678	88.4157	0.9502029294	29.1521	0.9962624599	36.448	0.9294572307	24.5515	0.9980071046	20.5987	0.9438783354
22	43.3897	0.9698573206	84.6385	0.9474895102	27.7698	0.998314716	36.2852	0.8911897964	23.4544	0.9972038586	19.7465	0.9398581567
23	41.3767	0.9728222384	79.3949	0.9661501092	26.5752	0.997834529	34.9618	0.8847096968	22.4268	0.9975526176	18.9847	0.9350687659
24	39.5914	0.974327758	77.8939	0.9437356455	25.4898	0.9969772223	33.6514	0.8808623118	21.5126	0.9966136125	18.2269	0.9333640572
25	39.1125	0.9468072867	75.5349	0.93428071	24.4628	0.997279134	31.6234	0.8998577003	20.6709	0.9957070084	17.6033	0.9277714974
26	37.3269	0.9539418572	72.0357	0.9419848556	23.4973	0.9983241937	31.3425	0.8730023745	19.8465	0.9971802817	17.0019	0.9236433756
27	35.8395	0.9567345775	70.7392	0.9237216894	22.6535	0.9971576627	30.4182	0.8662138676	19.1163	0.9969269971	16.4416	0.9197446766
28	34.5452	0.9571311127	68.0539	0.9258785001	21.8785	0.9956056011	29.48	0.8618603412	18.4643	0.9952680888	15.905	0.9168186105
29	33.5367	0.9519164954	64.998	0.9359810541	21.1043	0.9965382116	28.3774	0.8644737446	17.8991	0.9912923767	15.4618	0.9105778379
30	32.737	0.9426642637	62.3717	0.9428795431	20.4085	0.9961633633	27.8569	0.8512720367	17.2554	0.9939960824	15.3894	0.8843662954
31	32.7685	0.9113787976	60.5556	0.9398294375	19.7266	0.9973531727	27.3239	0.8398815217	16.6852	0.9948047449	14.9975	0.878202281
32	30.4287	0.9507882361	59.0165	0.934203782	19.0993	0.9979194264	26.0467	0.8535318294	16.1942	0.9929365143	14.3394	0.889803618
33	30.0861	0.932475311	58.2228	0.918243837	18.5427	0.9967264746	26.1426	0.8246310619	15.7552	0.9896761358	14.368	0.8611223595
34	30.2078	0.9014033384	55.5892	0.9334599907	17.9846	0.9974317897	25.4797	0.8212004528	15.3372	0.9867473317	14.3827	0.8349409973
35	28.7782	0.919148125	54.2274	0.9295617029	17.5042	0.9955259717	24.9179	0.8157234071	14.8395	0.9907033833	13.4892	0.8648103668
36	27.4173	0.9379722535	52.06	0.9413657318	16.9972	0.9967426007	24.4053	0.8097216588	14.4477	0.9893039492	14.0239	0.8087304926
37	27.0493	0.9250376765	52.2536	0.9125299113	16.5768	0.9943985538	23.8931	0.8047262769	14.1022	0.9861486055	13.4387	0.8211379841
38	26.9878	0.9027470892	50.2151	0.9245855907	16.1301	0.9950439176	23.4978	0.7967308026	13.7803	0.9826269919	13.1159	0.8192065797
39	25.6708	0.9247262079	49.6099	0.9118682422	15.7462	0.9931675823	22.9865	0.7935694697	13.3067	0.9915074592	12.2472	0.8548180976
40	24.6171	0.9402001048	48.4854	0.909691371	15.3925	0.9905895728	22.7846	0.7805864487	13.0241	0.9876958869	11.9648	0.8531191495




==> Results/cpu_efficiency.txt <==
% nb cpus       acc=3, h=7     acc=3, h=8     acc=5, h=7     acc=7, h=7   
 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00
 4.00000000e+00 1.01440466e+00 7.26984463e-01 9.59782245e-01 9.69712182e-01
 7.00000000e+00 9.85830152e-01 6.34121606e-01 9.40545953e-01 9.49667876e-01
 1.00000000e+01 9.89155708e-01 5.82387807e-01 9.17811949e-01 9.36994718e-01
 1.30000000e+01 9.86504723e-01 5.28944687e-01 9.17488631e-01 9.25344376e-01
 1.60000000e+01 9.78525641e-01 4.73039890e-01 9.06400278e-01 9.12464310e-01
 1.90000000e+01 9.59477197e-01 4.15256668e-01 8.96207085e-01 9.01833235e-01
 2.20000000e+01 9.49732836e-01 3.82780978e-01 8.85282121e-01 8.90898842e-01
 2.50000000e+01 9.38959747e-01 3.52831036e-01 8.77473201e-01 8.82935500e-01
 2.80000000e+01 9.39010711e-01 3.11729514e-01 8.68956627e-01 8.74496982e-01
 3.10000000e+01 9.34277794e-01 2.89459840e-01 8.58103453e-01 8.66779678e-01
 3.40000000e+01 9.15716857e-01 2.72541755e-01 8.49856130e-01 8.58501560e-01
 3.70000000e+01 9.02076997e-01 2.96242059e-01 8.42099849e-01 8.49051075e-01
 4.00000000e+01 8.81470788e-01 2.51205259e-01 8.28978588e-01 8.34854015e-01
 4.30000000e+01 8.83601757e-01 2.23398727e-01 8.15504825e-01 8.23426325e-01
 4.60000000e+01 8.74637681e-01 2.27409489e-01 8.02596930e-01 8.15217391e-01
 4.90000000e+01 8.76824571e-01 2.00167340e-01 7.84283935e-01 7.95149974e-01
 5.20000000e+01 8.47280266e-01 2.01399666e-01 7.66808522e-01 7.82967033e-01
 5.50000000e+01 8.53986014e-01 1.84991931e-01 7.58776402e-01 7.70202020e-01
 5.80000000e+01 7.82207017e-01 1.92042440e-01 7.24276974e-01 7.52740782e-01
 6.10000000e+01 7.51621966e-01 1.66796003e-01 6.97348084e-01 7.31519507e-01
 6.40000000e+01 7.22131011e-01 1.60700935e-01 6.68630975e-01 7.05926780e-01


==> Results/cpu_efficiency_160.txt <==
 1.00000000e+00 1.00000000e+00
 4.00000000e+00 9.69712182e-01
 7.00000000e+00 9.49667876e-01
 1.00000000e+01 9.36994718e-01
 1.30000000e+01 9.25344376e-01
 1.60000000e+01 9.12464310e-01
 1.90000000e+01 9.01833235e-01
 2.20000000e+01 8.90898842e-01
 2.50000000e+01 8.82935500e-01
 2.80000000e+01 8.74496982e-01
 3.10000000e+01 8.66779678e-01
 3.40000000e+01 8.58501560e-01
 3.70000000e+01 8.49051075e-01
 4.00000000e+01 8.34854015e-01
 4.30000000e+01 8.23426325e-01
 4.60000000e+01 8.15217391e-01
 4.90000000e+01 7.95149974e-01
 5.20000000e+01 7.82967033e-01
 5.50000000e+01 7.70202020e-01
 5.80000000e+01 7.52740782e-01
 6.10000000e+01 7.31519507e-01
 6.40000000e+01 7.05926780e-01
 6.70000000e+01 6.89000563e-01
 7.00000000e+01 6.66909621e-01
 7.30000000e+01 6.47148600e-01
 7.60000000e+01 6.41115471e-01
 7.90000000e+01 6.08245691e-01
 8.20000000e+01 5.86641381e-01
 8.50000000e+01 5.70037380e-01
 8.80000000e+01 5.55246819e-01
 9.10000000e+01 5.39977264e-01
 9.40000000e+01 5.24522996e-01
 9.70000000e+01 5.10036437e-01
 1.00000000e+02 4.90824393e-01
 1.03000000e+02 4.78148464e-01
 1.06000000e+02 4.68866306e-01
 1.09000000e+02 4.54921314e-01
 1.12000000e+02 4.42735922e-01
 1.15000000e+02 4.36918824e-01
 1.18000000e+02 4.21908673e-01
 1.21000000e+02 4.12156299e-01
 1.24000000e+02 4.02184776e-01
 1.27000000e+02 3.94950271e-01
 1.30000000e+02 3.85836034e-01
 1.33000000e+02 3.72830250e-01
 1.36000000e+02 3.67330122e-01
 1.39000000e+02 3.57144325e-01
 1.42000000e+02 3.53842709e-01
 1.45000000e+02 3.42365939e-01
 1.48000000e+02 3.33521341e-01
 1.51000000e+02 3.25600821e-01
 1.54000000e+02 3.17998903e-01
 1.57000000e+02 3.10697206e-01
 1.60000000e+02 3.06246477e-01


==> Results/starpu_efficiency.txt <==
% nb cpus    acc=7. h=7 
1.00000000e+00 1.0000000000
4.00000000e+00 0.9959639623
7.00000000e+00 0.9929096769
1.00000000e+01 0.9700846828
1.30000000e+01 0.9686743804
1.60000000e+01 0.9609556912
1.90000000e+01 0.960767574
2.20000000e+01 0.9390623318
2.50000000e+01 0.9255939155
2.80000000e+01 0.9271748245
3.10000000e+01 0.9265344926
3.40000000e+01 0.899135425
3.70000000e+01 0.9019634289
4.00000000e+01 0.8843405282
4.30000000e+01 0.8979339486
4.60000000e+01 0.8651458885
4.90000000e+01 0.8602328953
5.20000000e+01 0.8483990639
5.50000000e+01 0.833748324
5.80000000e+01 0.8161785807
6.10000000e+01 0.789696445
6.40000000e+01 0.8059278918



==> Results/starpu_efficiency_160.txt <==
#Nb thread	time 200kk acc7	eff	time 20kk acc7	eff	time 200kk acc5	eff	time 20kk acc5	eff	time 200kk acc3	eff	time 20kk acc3	eff
1	8853.73	1	837.953	1	6447.97	1	545.021	1	5724.14	1	460.837	1
4	2223.7	0.9953826955	208.483	1.0048217361	1616.14	0.9974337001	136.733	0.9965059642	1435.14	0.9971396519	116.187	0.9915846868
7	1282.43	0.9862671424	119.987	0.9976711763	927.578	0.9930578037	78.3645	0.9935639589	820.618	0.9964859237	67.0736	0.9815166793
10	903.689	0.9797319653	85.0809	0.9848896756	649.476	0.9927957307	55.5967	0.9803117811	577.13	0.9918285308	47.0066	0.9803665868
13	696.5	0.9778264951	65.3575	0.9862360567	502.774	0.9865221597	43.0372	0.9741500913	443.734	0.9923027344	36.2832	0.9770086431
16	568.877	0.9727201574	53.6757	0.9757127061	408.479	0.9865822356	35.6423	0.9557130853	362.726	0.986305779	29.8222	0.9658010643
19	477.535	0.9758149444	45.4282	0.970824058	343.049	0.9892663792	30.052	0.954522687	307.445	0.9799168187	26.0504	0.9310635901
22	411.75	0.9773947121	39.9747	0.9528219781	296.362	0.9889579145	26.2556	0.943558015	270.022	0.9635814186	22.033	0.9507164873
25	362.589	0.9767235079	36.2654	0.9242451483	277.301	0.9301041107	22.9778	0.9487783861	237.945	0.9622627078	20.175	0.9136793061
28	325.563	0.9712548504	32.7638	0.9134133665	233.297	0.9870878874	21.1878	0.9186907425	220.165	0.9285470962	18.2869	0.9000139053
31	293.031	0.9746552192	29.3912	0.9196882718	211.886	0.9816553819	18.8297	0.933701683	203.848	0.9058204026	16.3364	0.9099746381
34	268.929	0.9682995271	27.5553	0.8944078442	194.133	0.9768878886	17.681	0.906624592	185.211	0.9090014029	14.7348	0.9198651771
37	246.675	0.9700618222	25.3317	0.8940331039	177.664	0.9808934813	16.0416	0.9182561152	180.019	0.8593897671	13.6979	0.9092674099
40	228.881	0.9670669475	23.1278	0.9057854617	164.593	0.9793809579	14.877	0.9158785373	166.914	0.8573486945	12.954	0.8893720086
43	212.431	0.9692591838	21.5551	0.9040681356	154.24	0.9722042965	14.2738	0.8879840671	152.392	0.8735336165	12.2072	0.8779359341
46	198.347	0.9703821651	19.8435	0.9180018427	144.924	0.9672191001	13.5771	0.8726666673	150.235	0.8282878563	11.4799	0.8726727282
49	187.193	0.9652517314	19.1856	0.8913498474	136.346	0.965127136	12.8555	0.8652232547	145.947	0.8004219592	10.9584	0.8582308307
52	176.76	0.9632498216	18.3976	0.8759012463	133.241	0.9306401414	12.6481	0.8286756965	123.563	0.8908784619	9.85668	0.8991110597
55	166.875	0.964655635	17.729	0.8593552423	125.304	0.9356111392	11.8	0.8397858243	118.486	0.8783761181	9.76395	0.858141894
58	158.353	0.9639887924	17.1339	0.8432093987	119.77	0.9282115434	11.063	0.849400144	114.611	0.8611046842	9.07649	0.8753896624
61	150.922	0.9617094576	16.6274	0.8261625044	116.855	0.9045776923	10.8789	0.8212935583	99.5986	0.9421654587	8.99384	0.8399865817
64	144.381	0.958156068	15.6118	0.8386615012	111.463	0.9038831832	10.394	0.819314328	95.9204	0.9324365568	8.65714	0.8317502229
67	137.901	0.9582615346	14.9938	0.8341288529	103.301	0.9316304606	9.98711	0.8145140878	92.8237	0.9203999127	8.20836	0.8379462133
70	132.55	0.9542199709	14.3656	0.8332932243	104.088	0.8849613514	9.14899	0.8510244612	88.6688	0.9222345241	8.0027	0.8226455714
73	127.624	0.9503226086	14.1231	0.8127683171	102.01	0.865879386	9.26083	0.8061956753	86.3947	0.9076121187	7.39183	0.8540287881
76	122.86	0.9482048459	13.2363	0.8329893829	97.5486	0.8697378591	8.89526	0.8061966651	82.0269	0.9182064857	7.26257	0.8349172176
79	118.199	0.9481681879	13.1326	0.8076846931	93.7793	0.8703399729	8.72858	0.7903920225	80.9258	0.8953568374	7.13278	0.8178269548
82	114.378	0.943995498	12.8473	0.7954153032	86.4168	0.909936268	8.73637	0.760796253	77.7717	0.8975833801	7.05081	0.7970663533
85	110.413	0.9433810277	12.2592	0.8041528475	83.6102	0.9072872758	7.85546	0.8162490503	76.0227	0.8858252013	6.94193	0.7809948767
88	106.19	0.9474580298	11.7735	0.808781856	77.14	0.9498624107	7.87144	0.7868217829	71.388	0.9111761844	6.26088	0.8364293982
91	103.158	0.9431526034	11.562	0.7964257676	75.3051	0.9409298067	7.79956	0.7678948246	72.5406	0.8671369876	6.19228	0.8178155473
94	99.8353	0.9434400159	11.3236	0.7872402431	74.0901	0.9258379396	7.96061	0.7283481724	69.6394	0.874434679	6.11307	0.8019736853
97	96.9053	0.9419047979	11.5478	0.7480810823	72.1173	0.9217471748	7.31593	0.7680189936	68.411	0.8626061975	5.89553	0.8058472957
100	94.2071	0.9398155765	10.7978	0.7760404897	69.7806	0.9240347604	7.15685	0.7615375479	67.364	0.849732795	5.96997	0.7719251521
103	91.3636	0.9408401561	10.4892	0.7756040517	68.459	0.9144400369	7.10065	0.7452086808	65.8536	0.8439048853	5.92607	0.7549937195
106	89.4379	0.9338966447	10.2264	0.7730205137	66.6937	0.912078737	6.63833	0.7745483498	64.2803	0.8400912994	6.0171	0.7225272753
109	86.9406	0.9342801951	10.2686	0.7486553378	65.2713	0.9063047323	6.87271	0.7275430886	62.6304	0.8384913057	5.72108	0.7389972497
112	85.4682	0.9249189841	9.44169	0.7924135631	66.1344	0.8705176234	6.70265	0.7260201456	63.2088	0.8085645172	5.50191	0.7478523043
115	83.2517	0.9247733863	9.59315	0.7595573744	62.7148	0.8940362458	6.38633	0.7421027481	58.9757	0.8439938896	5.35416	0.7484420079
118	81.5399	0.9201827592	9.24673	0.7679792327	61.0292	0.8953716182	6.35178	0.7271697121	60	0.8084943503	5.73029	0.6815358917
121	79.7264	0.9177803377	9.20439	0.7523835262	60.1552	0.8858587165	6.08873	0.7397775538	56.8207	0.8325652825	5.67602	0.6709930987
124	78.2636	0.9123148997	8.67521	0.7789650607	59.4064	0.8753224916	5.90094	0.7448526244	55.9249	0.8254358855	5.24313	0.7088184766
127	76.1977	0.9149148786	8.89437	0.7418237737	57.6072	0.8813380502	5.93314	0.7233107489	55.3635	0.8141098107	4.9	0.7405383256
130	74.5502	0.9135537582	9.15653	0.7039557898	55.7834	0.8891492672	7	0.5989241758	53.0072	0.8306767034	4.86	0.7294032922
133	74.3876	0.8948991296	8.66741	0.726906711	54.8571	0.8837685084	6.35	0.6453389379	51.5498	0.8348945411	4.67	0.7419571412
136	72.6603	0.8959632135	8.80846	0.6994888003	55	0.8620280749	6.84785	0.5852212524	51.3838	0.8191154548	4.6	0.7366320332
139	70.5516	0.9028271404	8.12673	0.7418037573	54.9249	0.844576383	6.81	0.575773038	50.3153	0.8184560821	4.6	0.7207335002
142	69.3263	0.8993731278	8.24882	0.7153844386	52.1434	0.8708338819	7.02184	0.5466054562	49.8425	0.8087645096	4.5	0.7211846635
145	67.9719	0.8983154347	8.45519	0.6834838965	52.0234	0.8547837823	6.42316	0.5851894577	49.3228	0.8003768559	4.44	0.7158077043
148	66.863	0.8947026008	8.49774	0.6662765152	53	0.8220257522	6.32525	0.5822021777	48.1503	0.8032477808	4.42	0.7044713831
151	66.5379	0.881211663	8.39536	0.6610029368	50.1853	0.8508823914	6.67756	0.5405283661	54	0.7020039245	4.3	0.7097443401
154	66.7391	0.8614403438	8.59379	0.6331610671	49.7893	0.8409424327	6.5	0.5444765235	53.6	0.6934653034	4.46	0.670952478
157	65.3015	0.8635817663	8.5653	0.6231282331	49.6	0.8280216252	5.6	0.619905596	52.5	0.6944664847	4.54	0.6465346951
160	64.8416	0.8533998621	8.95	0.5851627095	48.7	0.8275115503	5.7	0.5976107456	50.9	0.7028659136	4.39	0.656089123



==> Traces/BlockSize/result.txt <==
# Block Size	GPU	riri	manumanu	manumanu 200	GPU	riri	manumanu	manumanu 200
50	0	49.7113	827.184	535.347	0	64.5050179737	3.8765598706	24.3559835381
60	0	44.9209	625.711	257.214	0	71.383883671	5.1247753356	50.6928188946
70	982.254	38.0497	543.352	195.029	3.2746651111	84.2747327836	5.9015671241	66.8562250698
80	72.7184	37.8112	445.059	95.6995	44.2329988562	84.8063087126	7.204951029	136.2483891676
90	185.063	36.0542	408.195	86.4176	17.3808535689	88.9391055687	7.8556285599	150.8824905939
100	78.9988	34.215	360.253	84.079	40.7164780227	93.7199561594	8.9010453764	155.0791840905
110	117.345	34.0395	333.813	78.5442	27.411077626	94.2031551578	9.6060617771	166.0072000115
120	72.997	32.7099	279.455	76.0989	44.0641794049	98.0323480046	11.4745783757	171.3415400111
130	36.1514	33.2047	270.015	79.1991	88.9745045565	96.5715184897	11.8757413477	164.6344809366
140	125.148	32.6463	241.585	71.9816	25.7019920736	98.2233300556	13.273292216	181.1421629854
150	73.6724	32.2224	229.434	67.2821	43.6602160921	99.5155016385	13.9762559167	193.7945266148
160	21.8937	32.2311	203.271	70.3457	146.9168255719	99.4886398539	15.7751391	185.3546516581
170	20.9258	32.0266	196.059	60.6034	153.7123027088	100.1239063777	16.3554251526	215.1513400098
180	20.3413	31.886	183.419	66.0713	158.1291708997	100.5653986074	17.4825307084	197.3459386927
190	33.8561	31.8115	175.183	58.7771	95.0065986343	100.8009147634	18.3044490618	221.836441729
200	19.2869	31.555	177.666	63.9133	166.7739711422	101.6202915543	18.048632265	204.0092237319
210	18.7536	31.8876	154.243	63.0505	171.5165570356	100.5603526134	20.7894575442	206.8009408196
220	19.1135	31.777	151.311	63.52	168.2869649213	100.9103534001	21.1923012867	205.2723979715
230	18.734	31.4099	139.104	61.12	171.6960021364	102.0897328548	23.0520207902	213.3328324468
240	19.0861	31.3543	145.037	60.9698	168.5285576426	102.2707666889	22.1090363148	213.8583810206
250	19.7105	31.3416	124.317	59.1444	163.189817814	102.3122080556	25.7939646227	220.4587876307
350	18.6738	30.9664	82.6865	49.7464	172.2495102241	103.5518594346	38.7805542621	262.1074634375
450	16.2757	30.7296	62.0985	47.4794	197.6291590545	104.349822321	51.6377738592	274.6223145016
550	15.66	30.723	48.7311	46.1254	205.3992914446	104.372239039	65.8025018929	282.6837863552
650	15.9793	30.4876	35.4678	47.2288	201.2949818843	105.1781150368	90.4095630401	276.0794836868
750	15.6701	30.3306	26.7288	46.0201	205.2669034673	105.7225475261	119.969033402	283.3306037828
850	15.1764	30.445	21.1994	46.0388	211.9443941925	105.3252849399	151.2603328394	283.215520803
950	15.5363	30.3707	17.8086	45.722	207.0346803308	105.5829565995	180.0606617025	285.1778732152
1050	15.2019	30.5892	18.8409	45.6114	211.5888740238	104.8287729001	170.1950702989	285.8693817587
1150	15.4171	30.5485	11.3138	45.5951	208.6354051036	104.9684370753	283.4262847138	285.9715785062
1250	15.3051	30.3635	11.1404	45.4509	210.1621618953	105.6079931495	287.8378065415	286.8788675064
1350	15.425	30.4903	9.95127	45.4802	208.5285513143	105.1688012251	322.2330717582	286.6940496996
1450	15.1725	30.4477	9.62587	45.5745	211.9988732261	105.3159450466	333.1260758763	286.1008397053
1550	15.1518	30.5543	9.91651	45.8363	212.2885006417	104.9485113387	323.3625842151	284.4667374798
1650	15.6977	30.6629	10.1107	46.1412	204.9059992243	104.5768110647	317.1519578264	282.5869877495
1750	15.2472	30.5377	9.91563	45.9708	210.9602355857	105.00556034	323.3912822478	283.6344531561
1850	15.6786	30.5737	10.1062	46.247	205.1556200186	104.881918119	317.2931764654	281.9405089875
1950	15.3245	30.4564	9.75428	46.6345	209.8961078027	105.2858610996	328.7406451317	279.5977810236
2050	15.0725	30.7833	9.71313	46.9594	213.4054008309	104.1677890283	330.1333658661	277.6633159527
2150	15.436	30.7605	10.1847	46.3406	208.3799497294	104.2449992684	314.8475949213	281.3710379051
2250	15.0796	30.6108	10.3317	47.1955	213.304922148	104.7548022265	310.3679258975	276.2742786738
2350	14.9232	30.8652	9.71194	46.4921	215.5404272558	103.8913825277	330.1738169712	280.4541571395
2450	15.0151	30.5207	10.4599	46.924	214.2212109159	105.0640483342	306.5639537658	277.8727883204
2550	15.3944	30.6295	9.92791	47.1867	208.9430509811	104.690847059	322.9912740944	276.3258019558
2650	15.5473	30.6345	10.1342	46.9945	206.8881994959	104.6737599763	316.4165202971	277.4559303567
2750	15.5864	30.4976	10.2481	47.8002	206.36920033	105.1436276951	312.8997863014	272.7792502782
2850	15.702	30.7689	10.2169	47.0723	204.8498856211	104.2165400776	313.8553083611	276.9973576636
2950	15.4459	31.156	10.1574	46.9196	208.2463892698	102.9216940556	315.6938094389	277.8988465193
3050	15.0857	30.3005	10.1434	47.3282	213.2186709283	105.827570502	316.1295325034	275.4996538881
3150	15.6583	30.7232	10.7368	46.2632	205.421591362	104.371559603	298.6577285593	281.8417817865
3250	15.1223	31.1078	10.3884	46.9583	212.7026248668	103.0811661382	308.6739343879	277.6698202266
3350	15.2794	31.0149	10.5348	46.1732	210.5156553283	103.3899287115	304.3843547096	282.3911428956
3450	15.1979	31.4677	10.833	46.9536	211.6445630003	101.9022140161	296.0055663247	277.6976146482
3550	15.3914	30.9391	10.8257	46.9034	208.9837769159	103.6432313802	296.2051691803	277.9948302073
3650	15.2421	30.7656	10.6266	47.074	211.0308227884	104.2277186206	301.7548698544	276.9873543601
3750	14.7879	30.8407	10.9779	46.7207	217.512486832	103.9739143403	292.0985161092	279.0819212715
3850	15.6739	30.8699	10.8485	46.8203	205.2171383014	103.8755648705	295.5826427612	278.4882352131
3950	15.3965	31.13	10.6687	46.4132	208.9145522699	103.007654995	300.5641080914	280.9309144628
4050	16.3988	30.8082	11.8045	46.8417	196.1456267546	104.0835978731	271.6445677492	278.3610056669
4550	15.4053	31.1088	11.1591	47.4173	208.7952135968	103.0778525689	287.3554587731	274.9819732281
5050	16.3206	31.5576	11.7814	46.4014	197.0854566635	101.6119191572	272.1771860725	281.002355945
5550	15.8903	31.7486	12.8	46.7607	202.4224151856	101.0006204996	250.5178359371	278.8431892411
6050	16.3835	31.9312	12.0408	50.2069	196.3288005629	100.4230439193	266.3135588993	259.7034017067
6550	14.9533	31.2714	14.0406	47.1875	215.1065586876	102.541884917	228.3825691206	276.321117227
7050	15.5362	32.3601	13.0701	46.3578	207.0360129261	99.0920392704	245.3407625033	281.2666416255
7550	14.8324	31.7326	15.1668	47.4193	216.8599083104	101.0515463591	211.4241830838	274.9703753355
8050	15.5692	32.4696	12.6358	45.7087	206.5971857271	98.7578627391	253.7732711815	285.2608522917
8550	15.4227	31.7915	12.8266	47.7107	208.5596493495	100.8643285153	249.9983082029	273.2909540029
9050	16.7592	33.1205	14.0964	51.1106	191.9275922492	96.817025709	227.4785264319	255.1115173594
9550	15.5323	34.3734	11.6932	53.0836	207.0879975292	93.2880744993	274.2301765124	245.6295865229
10050	15.4715	32.2233	13.3044	56.0206	207.901813271	99.5127221605	241.0201361952	232.7519290966
10550	15.6832	34.0912	14.344	59.2547	205.0954463389	94.060294152	223.5518892913	220.0484133604
11050	16.5121	33.4062	16.0259	62.6647	194.7997470959	95.9890170087	200.0903724593	208.074126568
11550	16.9378	32.7882	14.2242	66.1507	189.9038189153	97.7982414404	225.43470283	197.1090664067
12050	17.5911	32.2602	17.6526	67.5723	182.8511522317	99.3988970929	181.6518983037	192.9622451677
12550	15.3618	33.7312	17.4807	68.4622	209.38645888	95.0641631485	183.4382089959	190.4540420721
13050	15.8151	35.2723	19.5828	57.8811	203.3849235239	90.9106664435	163.7471811996	225.2704720392
13550	16.8663	35.3393	17.9178	49.17	190.7088634747	90.7383083421	178.9632823223	265.1800430984
14050	16.3827	35.3575	18.4309	58.9254	196.3383876909	90.6916014988	173.9811023876	221.2781367483
14550	16.5513	33.224	20.5363	56.7453	194.3383845392	96.5154195761	156.1444028377	229.7794305281
# FLOPS :	3216552904023	3206628299995	3206628299995	13038902719147				


==> Traces/Calibrating/README.txt <==
1.200.000
h7
bs200


==> Traces/Calibrating/log.txt <==
File calibrated.painted

Errors :
188 : Unknown container: 65
191 : Unknown container: 66
194 : Unknown container: 64
6847 : Unknown container: 64
8012 : Unknown container: 64
8124 : Unknown container: 65
8294 : Unknown container: 66
8464 : Unknown container: 64
8472 : Unknown container: 65
8480 : Unknown container: 66
8488 : Unknown container: 64
8496 : Unknown container: 65
8504 : Unknown container: 66
8512 : Unknown container: 64
8520 : Unknown container: 65
8528 : Unknown container: 66
8536 : Unknown container: 64
8544 : Unknown container: 65
8552 : Unknown container: 66
8560 : Unknown container: 64
8568 : Unknown container: 65
8576 : Unknown container: 66
8584 : Unknown container: 64
8592 : Unknown container: 65
8600 : Unknown container: 66
8608 : Unknown container: 64
8616 : Unknown container: 65
8624 : Unknown container: 66
8632 : Unknown container: 64
8640 : Unknown container: 65
8648 : Unknown container: 66
8656 : Unknown container: 64
8664 : Unknown container: 65
8672 : Unknown container: 66
8680 : Unknown container: 64
8688 : Unknown container: 65
8696 : Unknown container: 66
8704 : Unknown container: 64
8712 : Unknown container: 65
8720 : Unknown container: 66
8728 : Unknown container: 64
8736 : Unknown container: 65
8744 : Unknown container: 66
8752 : Unknown container: 64
8760 : Unknown container: 65
8768 : Unknown container: 64
8776 : Unknown container: 66
8784 : Unknown container: 65
8792 : Unknown container: 64
8800 : Unknown container: 66
8808 : Unknown container: 65
8816 : Unknown container: 64
8824 : Unknown container: 66
8832 : Unknown container: 65
8840 : Unknown container: 64
8848 : Unknown container: 66
8856 : Unknown container: 65
8864 : Unknown container: 64
8872 : Unknown container: 66
8880 : Unknown container: 65
8888 : Unknown container: 64
8896 : Unknown container: 66
8904 : Unknown container: 65
8912 : Unknown container: 64
8920 : Unknown container: 66
8928 : Unknown container: 65
8936 : Unknown container: 66
8944 : Unknown container: 64
8952 : Unknown container: 65
8960 : Unknown container: 66
8968 : Unknown container: 64
8976 : Unknown container: 65
8984 : Unknown container: 66
8992 : Unknown container: 64
9000 : Unknown container: 65
9008 : Unknown container: 66
9016 : Unknown container: 64
9024 : Unknown container: 65
9032 : Unknown container: 66
9040 : Unknown container: 64
9048 : Unknown container: 65
9056 : Unknown container: 66
9064 : Unknown container: 64
9072 : Unknown container: 65
9080 : Unknown container: 66
9088 : Unknown container: 64
9096 : Unknown container: 65
9104 : Unknown container: 66
9112 : Unknown container: 64
9120 : Unknown container: 65
9128 : Unknown container: 66
9136 : Unknown container: 64
9144 : Unknown container: 65
9152 : Unknown container: 66
9160 : Unknown container: 64
9168 : Unknown container: 65
9176 : Unknown container: 66
9184 : Unknown container: 64
9192 : Unknown container: 65
9200 : Unknown container: 66
9208 : Unknown container: 64
9297 : Unknown container: 65
9310 : Unknown container: 66
9318 : Unknown container: 64
9349 : Unknown container: 65
9384 : Unknown container: 66
9406 : Unknown container: 64
9444 : Unknown container: 65
9469 : Unknown container: 66
9492 : Unknown container: 64
9519 : Unknown container: 65
9539 : Unknown container: 66
9564 : Unknown container: 64
9584 : Unknown container: 65
9610 : Unknown container: 66
9792 : Unknown container: 64
10781 : Unknown container: 65
11342 : Unknown container: 66
11640 : Unknown container: 64
12125 : Unknown container: 65
12239 : Unknown container: 66
12283 : Unknown container: 64
12323 : Unknown container: 65
12343 : Unknown container: 66
12370 : Unknown container: 64
12389 : Unknown container: 65
12433 : Unknown container: 66
12464 : Unknown container: 64
12501 : Unknown container: 65
12525 : Unknown container: 66
12545 : Unknown container: 64
12567 : Unknown container: 65
12587 : Unknown container: 66
12631 : Unknown container: 64
12653 : Unknown container: 65
12677 : Unknown container: 66
12699 : Unknown container: 64
12733 : Unknown container: 65
12776 : Unknown container: 66
12799 : Unknown container: 64
12831 : Unknown container: 65
12853 : Unknown container: 66
12882 : Unknown container: 64
12918 : Unknown container: 65
12953 : Unknown container: 66
12989 : Unknown container: 64
13011 : Unknown container: 65
13033 : Unknown container: 66
13062 : Unknown container: 64
13087 : Unknown container: 65
13109 : Unknown container: 66
13131 : Unknown container: 64
13164 : Unknown container: 65
13187 : Unknown container: 66
13207 : Unknown container: 64
13223 : Unknown container: 65
13256 : Unknown container: 66
13293 : Unknown container: 64
13338 : Unknown container: 65
13374 : Unknown container: 66
13394 : Unknown container: 64
13408 : Unknown container: 65
13430 : Unknown container: 66
13467 : Unknown container: 64
13509 : Unknown container: 65
13534 : Unknown container: 66
13556 : Unknown container: 65
13583 : Unknown container: 66
13629 : Unknown container: 65

Warnings :
182 : the definition is not identified
720 : the definition is not identified
35192 : the definition is not identified

Your trace has 169 errors and 3 warnings.


==> Traces/GPU-Bad-Good/README.txt <==
We put P2P restore after L2P
We prefetch data

for 38 millions particles
block size is 2000

Acc = 5


==> Traces/GPU-Bad-Good/log.txt <==
File VeryGood.painted

Errors :
188 : Unknown container: 64
191 : Unknown container: 66
194 : Unknown container: 65
3605 : Unknown container: 64
3808 : Unknown container: 65
3820 : Unknown container: 66
4071 : Unknown container: 64
4406 : Unknown container: 66
4414 : Unknown container: 65
5304 : Unknown container: 64
5361 : Unknown container: 65
5396 : Unknown container: 66
5835 : Unknown container: 64
5939 : Unknown container: 65
5951 : Unknown container: 66
6227 : Unknown container: 64
7106 : Unknown container: 65
7114 : Unknown container: 66
7421 : Unknown container: 64
7456 : Unknown container: 66
7476 : Unknown container: 65
7944 : Unknown container: 64
9065 : Unknown container: 65
9094 : Unknown container: 66
9748 : Unknown container: 64
9783 : Unknown container: 65
9804 : Unknown container: 66
9845 : Unknown container: 64
11057 : Unknown container: 65
11079 : Unknown container: 66
11150 : Unknown container: 64
11177 : Unknown container: 66
11439 : Unknown container: 65
12482 : Unknown container: 64
13326 : Unknown container: 65
13340 : Unknown container: 66
13699 : Unknown container: 64
13734 : Unknown container: 65
13750 : Unknown container: 66
14364 : Unknown container: 64
15253 : Unknown container: 66
15261 : Unknown container: 65
15655 : Unknown container: 64
15919 : Unknown container: 65
15938 : Unknown container: 66
16606 : Unknown container: 64
17414 : Unknown container: 66
17433 : Unknown container: 65
17502 : Unknown container: 64
17724 : Unknown container: 65
17732 : Unknown container: 66
17989 : Unknown container: 64
18917 : Unknown container: 66
18929 : Unknown container: 65
19000 : Unknown container: 64
19044 : Unknown container: 65
19065 : Unknown container: 66
19549 : Unknown container: 64
20793 : Unknown container: 65
20824 : Unknown container: 66
21544 : Unknown container: 64
21588 : Unknown container: 65
21609 : Unknown container: 66
21650 : Unknown container: 64
22840 : Unknown container: 65
22862 : Unknown container: 66
23907 : Unknown container: 64
23934 : Unknown container: 65
23961 : Unknown container: 66
24305 : Unknown container: 64
25531 : Unknown container: 65
25550 : Unknown container: 66
25732 : Unknown container: 64
25759 : Unknown container: 65
25778 : Unknown container: 66
26117 : Unknown container: 64
27689 : Unknown container: 65
27708 : Unknown container: 66
27758 : Unknown container: 64
27785 : Unknown container: 65
27804 : Unknown container: 66
28127 : Unknown container: 64
29443 : Unknown container: 65
29470 : Unknown container: 66
29513 : Unknown container: 64
29563 : Unknown container: 65
29614 : Unknown container: 66
31009 : Unknown container: 64
31684 : Unknown container: 65
31711 : Unknown container: 66
31738 : Unknown container: 64
31809 : Unknown container: 65
32108 : Unknown container: 66
33323 : Unknown container: 64
34637 : Unknown container: 65
34664 : Unknown container: 66
34691 : Unknown container: 64
35742 : Unknown container: 65
35785 : Unknown container: 66
35832 : Unknown container: 64
36936 : Unknown container: 65
36963 : Unknown container: 66
36975 : Unknown container: 64
38016 : Unknown container: 65
38057 : Unknown container: 66
38261 : Unknown container: 64
38336 : Unknown container: 65
38520 : Unknown container: 66
38536 : Unknown container: 64
40176 : Unknown container: 65
40203 : Unknown container: 64
40211 : Unknown container: 66
40751 : Unknown container: 65
41019 : Unknown container: 66
41047 : Unknown container: 64
42018 : Unknown container: 65
42423 : Unknown container: 66
42467 : Unknown container: 64
43043 : Unknown container: 65
43256 : Unknown container: 64
43266 : Unknown container: 66
44199 : Unknown container: 65
44664 : Unknown container: 66
44693 : Unknown container: 64
44855 : Unknown container: 65
45128 : Unknown container: 64
45166 : Unknown container: 66
45507 : Unknown container: 65
46191 : Unknown container: 64
46212 : Unknown container: 66
47007 : Unknown container: 65
47605 : Unknown container: 64
47632 : Unknown container: 66
47916 : Unknown container: 65
48375 : Unknown container: 64
48639 : Unknown container: 66
48978 : Unknown container: 65
49013 : Unknown container: 64
49040 : Unknown container: 66
49379 : Unknown container: 65
49783 : Unknown container: 64
50096 : Unknown container: 66
50441 : Unknown container: 65
50468 : Unknown container: 64
50572 : Unknown container: 66
50621 : Unknown container: 65
50758 : Unknown container: 64
50851 : Unknown container: 66
50908 : Unknown container: 65
50954 : Unknown container: 64
51010 : Unknown container: 66
51271 : Unknown container: 65
51474 : Unknown container: 64
53110 : Unknown container: 66
55456 : Unknown container: 65
56151 : Unknown container: 64
57166 : Unknown container: 66
59263 : Unknown container: 65
59275 : Unknown container: 64
61272 : Unknown container: 66
63866 : Unknown container: 65
63885 : Unknown container: 64
65001 : Unknown container: 66
67528 : Unknown container: 65
67550 : Unknown container: 64
68598 : Unknown container: 66
70428 : Unknown container: 64
70437 : Unknown container: 65
72238 : Unknown container: 66
74689 : Unknown container: 65
75060 : Unknown container: 64
76476 : Unknown container: 66
79687 : Unknown container: 65
80036 : Unknown container: 64
81393 : Unknown container: 66
83558 : Unknown container: 65
83700 : Unknown container: 64
87996 : Unknown container: 66

Warnings :
184 : the definition is not identified
1049 : the definition is not identified
51316 : the definition is not identified

Your trace has 178 errors and 3 warnings.


==> Traces/Homogeneous/README.txt <==
for 20 millions particles
Acc = 7


==> Traces/Homogeneous/log.txt <==
File 20kk-bs512-NoPrio-H7.painted.painted


Warnings :
1732 : the definition is not identified
128928 : the definition is not identified

Your trace has 0 errors and 2 warnings.


==> Traces/Primilary/README.txt <==
38kk particles
acc7
group size 1400
octree height 7
time 23s


==> Traces/Primilary/log.txt <==
File M2LonGPU.painted

Errors :
188 : Unknown container: 64
191 : Unknown container: 66
194 : Unknown container: 65
2370 : Unknown container: 65
2425 : Unknown container: 64
2475 : Unknown container: 66
2524 : Unknown container: 65
2923 : Unknown container: 64
2944 : Unknown container: 66
3007 : Unknown container: 65
3269 : Unknown container: 64
3304 : Unknown container: 66
3385 : Unknown container: 65
3464 : Unknown container: 64
3485 : Unknown container: 66
3539 : Unknown container: 65
3725 : Unknown container: 64
3752 : Unknown container: 66
3816 : Unknown container: 65
3881 : Unknown container: 66
3889 : Unknown container: 64
3945 : Unknown container: 65
4239 : Unknown container: 64
4260 : Unknown container: 66
4308 : Unknown container: 65
4347 : Unknown container: 64
4375 : Unknown container: 66
4453 : Unknown container: 65
4742 : Unknown container: 64
4759 : Unknown container: 66
4997 : Unknown container: 65
5282 : Unknown container: 66
5290 : Unknown container: 64
5347 : Unknown container: 65
5932 : Unknown container: 64
5953 : Unknown container: 66
6006 : Unknown container: 65
6043 : Unknown container: 64
6067 : Unknown container: 66
6149 : Unknown container: 65
6611 : Unknown container: 64
6628 : Unknown container: 66
6686 : Unknown container: 65
6727 : Unknown container: 64
6744 : Unknown container: 66
6796 : Unknown container: 65
6860 : Unknown container: 64
6877 : Unknown container: 66
6928 : Unknown container: 65
7182 : Unknown container: 64
7201 : Unknown container: 66
7241 : Unknown container: 65
7315 : Unknown container: 64
7341 : Unknown container: 66
7396 : Unknown container: 65
7656 : Unknown container: 64
7683 : Unknown container: 65
7691 : Unknown container: 66
7804 : Unknown container: 64
7826 : Unknown container: 66
7868 : Unknown container: 65
8581 : Unknown container: 64
8598 : Unknown container: 66
8651 : Unknown container: 65
8762 : Unknown container: 64
8797 : Unknown container: 66
8851 : Unknown container: 65
9224 : Unknown container: 64
9259 : Unknown container: 66
9286 : Unknown container: 65
9319 : Unknown container: 64
9351 : Unknown container: 66
9359 : Unknown container: 65
9433 : Unknown container: 64
9460 : Unknown container: 65
9468 : Unknown container: 66
9786 : Unknown container: 64
9847 : Unknown container: 65
9872 : Unknown container: 66
10163 : Unknown container: 64
10200 : Unknown container: 66
10208 : Unknown container: 65
10319 : Unknown container: 64
10365 : Unknown container: 65
10402 : Unknown container: 66
10477 : Unknown container: 64
10489 : Unknown container: 65
10543 : Unknown container: 66
11345 : Unknown container: 64
11411 : Unknown container: 65
11691 : Unknown container: 66
12040 : Unknown container: 64
12121 : Unknown container: 66
12129 : Unknown container: 65
12369 : Unknown container: 64
12396 : Unknown container: 65
12447 : Unknown container: 66
12474 : Unknown container: 64
12507 : Unknown container: 65
12566 : Unknown container: 66
12603 : Unknown container: 64
12640 : Unknown container: 65
12699 : Unknown container: 66
12917 : Unknown container: 64
12954 : Unknown container: 65
12992 : Unknown container: 66
13148 : Unknown container: 64
13185 : Unknown container: 65
13222 : Unknown container: 66
13281 : Unknown container: 64
13318 : Unknown container: 65
13349 : Unknown container: 66
13414 : Unknown container: 64
13451 : Unknown container: 65
13485 : Unknown container: 66
14013 : Unknown container: 64
14053 : Unknown container: 65
14091 : Unknown container: 66
14547 : Unknown container: 64
14589 : Unknown container: 65
14601 : Unknown container: 66
14766 : Unknown container: 66
14787 : Unknown container: 64
14799 : Unknown container: 65
14856 : Unknown container: 66
14876 : Unknown container: 64
14907 : Unknown container: 65
15294 : Unknown container: 64
15306 : Unknown container: 66
15342 : Unknown container: 65
15395 : Unknown container: 64
15436 : Unknown container: 66
15451 : Unknown container: 65
15805 : Unknown container: 66
15818 : Unknown container: 65
15845 : Unknown container: 64
15911 : Unknown container: 65
15930 : Unknown container: 64
15999 : Unknown container: 66
16475 : Unknown container: 64
16502 : Unknown container: 65
16533 : Unknown container: 66
16745 : Unknown container: 64
16772 : Unknown container: 65
16811 : Unknown container: 66
17243 : Unknown container: 64
17258 : Unknown container: 65
17299 : Unknown container: 66
17702 : Unknown container: 65
17732 : Unknown container: 66
17740 : Unknown container: 64
18062 : Unknown container: 64
18070 : Unknown container: 65
18126 : Unknown container: 66
18178 : Unknown container: 64
18195 : Unknown container: 65
18272 : Unknown container: 66
18305 : Unknown container: 65
18356 : Unknown container: 64
18397 : Unknown container: 66
18903 : Unknown container: 65
18911 : Unknown container: 64
18967 : Unknown container: 66
18994 : Unknown container: 64
19016 : Unknown container: 65
19083 : Unknown container: 66
19128 : Unknown container: 64
19145 : Unknown container: 65
19224 : Unknown container: 66
19745 : Unknown container: 65
19785 : Unknown container: 64
19869 : Unknown container: 66
19904 : Unknown container: 65
19930 : Unknown container: 64
20003 : Unknown container: 66
20269 : Unknown container: 64
20277 : Unknown container: 65
20354 : Unknown container: 66
20948 : Unknown container: 65
20986 : Unknown container: 64
21055 : Unknown container: 66
21579 : Unknown container: 65
21606 : Unknown container: 64
21633 : Unknown container: 66
21670 : Unknown container: 65
21707 : Unknown container: 64
21744 : Unknown container: 66
21911 : Unknown container: 65
21948 : Unknown container: 64
21963 : Unknown container: 66
22000 : Unknown container: 65
24760 : Unknown container: 65
24784 : Unknown container: 66
25039 : Unknown container: 64
28204 : Unknown container: 66
28209 : Unknown container: 65
28214 : Unknown container: 64
31201 : Unknown container: 64
31206 : Unknown container: 65
32055 : Unknown container: 66
34342 : Unknown container: 65
34882 : Unknown container: 64
35349 : Unknown container: 66
37967 : Unknown container: 65
37972 : Unknown container: 64
38207 : Unknown container: 66
40630 : Unknown container: 65
41424 : Unknown container: 66
41725 : Unknown container: 64
44426 : Unknown container: 66
44835 : Unknown container: 65
45615 : Unknown container: 64
47918 : Unknown container: 65
48529 : Unknown container: 66
49144 : Unknown container: 64
51545 : Unknown container: 65
51550 : Unknown container: 66
52015 : Unknown container: 64
54439 : Unknown container: 65
54444 : Unknown container: 66
54449 : Unknown container: 64
56396 : Unknown container: 64
56401 : Unknown container: 65
56406 : Unknown container: 66
57571 : Unknown container: 64
57576 : Unknown container: 66
57581 : Unknown container: 65

Warnings :
183 : the definition is not identified
450 : the definition is not identified
57841 : the definition is not identified

Your trace has 227 errors and 3 warnings.


==> cpu_eff_riri_40.txt <==
Threads	result.starpu.7.txt.old	eff	result.starpu.7.s.txt.old	eff	result.starpu.5.txt	eff	result.starpu.5.s.txt	eff	result.starpu.3.txt	eff	result.starpu.3.s.txt	eff
1	925.8	1	1764.27	1	609.906	1	711.414	1	514.554	1	408.296	1
2	462.526	1.0008086032	879.973	1.0024568936	305.121	0.9994493988	356.407	0.9980359533	257.455	0.999308617	204.173	0.9998775548
3	308.404	1.00063553	589.501	0.9976064502	203.362	0.9997049596	238.148	0.9957589398	171.613	0.9994464289	136.264	0.998786669
4	231.9	0.9980595084	442.452	0.996870847	152.535	0.9996164815	178.968	0.9937726297	128.713	0.9994211929	102.2	0.9987671233
5	185.523	0.9980433693	354.802	0.9945096138	122.066	0.9993052939	143.513	0.9914279543	102.98	0.9993280249	81.8326	0.9978810401
6	154.79	0.9968344208	300.567	0.9783010111	101.765	0.998879772	120.154	0.9868085956	85.821	0.9992775661	68.4168	0.9946289995
7	132.809	0.9958447308	255.267	0.9873527382	87.2163	0.9990039542	103.721	0.9798456574	73.5617	0.9992661165	58.8556	0.9910356873
8	116.409	0.9941241657	223.087	0.9885549136	76.3647	0.9983441302	90.0279	0.9877687917	64.3665	0.9992659225	51.6334	0.9884493371
9	103.822	0.9907983536	199.961	0.9803411665	67.8903	0.9981887447	81.7653	0.9667426158	57.2203	0.9991675449	46.1572	0.9828633934
10	93.8287	0.9866917052	180.972	0.9748856177	61.1334	0.9976641247	72.1599	0.9858855126	51.4928	0.9992736849	41.5923	0.9816624712
11	85.2527	0.9872254646	166.486	0.9633733877	55.5689	0.9977883312	67.6289	0.9563071409	46.8171	0.9991570679	38.0221	0.9762169418
12	78.1386	0.9873481224	151.691	0.9692236191	50.9798	0.996973311	62.1771	0.953478049	42.9283	0.9988632208	34.9195	0.9743743944
13	72.0677	0.9881734066	139.342	0.9739567175	47.0193	0.9977997578	56.6233	0.9664599881	39.6303	0.9987579434	32.3673	0.9703430504
14	66.8923	0.9885827132	132.699	0.949662663	43.6476	0.9981010247	54.1961	0.937618864	36.8045	0.9986240037	30.1697	0.9666652303
15	62.5367	0.9869404686	122.623	0.9591838399	40.7249	0.9984162024	50.0367	0.9478562735	34.3658	0.998190061	28.2497	0.9635406158
16	58.7952	0.9841364601	114.927	0.9594514344	38.1792	0.9984264992	45.4964	0.9772943574	32.218	0.9981881247	26.6047	0.9591726274
17	55.1098	0.9881876459	107.845	0.9623124691	35.9561	0.9977951872	43.5321	0.9613109028	30.3332	0.9978466615	25.1157	0.9562708491
18	52.0884	0.9874239434	102.061	0.9603570414	33.9491	0.9980726048	43.1442	0.9160675131	28.6325	0.9983876131	23.8182	0.9523436326
19	49.888	0.9767141555	96.5359	0.9618837737	32.1496	0.998467035	41.255	0.9075952516	27.1307	0.9981972258	22.5778	0.9517872936
20	47.2807	0.9790464185	92.1529	0.957251481	30.5584	0.9979351013	38.8589	0.9153810324	25.7934	0.9974528368	21.5485	0.9473884493
21	46.0155	0.9580622678	88.4157	0.9502029294	29.1521	0.9962624599	36.448	0.9294572307	24.5515	0.9980071046	20.5987	0.9438783354
22	43.3897	0.9698573206	84.6385	0.9474895102	27.7698	0.998314716	36.2852	0.8911897964	23.4544	0.9972038586	19.7465	0.9398581567
23	41.3767	0.9728222384	79.3949	0.9661501092	26.5752	0.997834529	34.9618	0.8847096968	22.4268	0.9975526176	18.9847	0.9350687659
24	39.5914	0.974327758	77.8939	0.9437356455	25.4898	0.9969772223	33.6514	0.8808623118	21.5126	0.9966136125	18.2269	0.9333640572
25	39.1125	0.9468072867	75.5349	0.93428071	24.4628	0.997279134	31.6234	0.8998577003	20.6709	0.9957070084	17.6033	0.9277714974
26	37.3269	0.9539418572	72.0357	0.9419848556	23.4973	0.9983241937	31.3425	0.8730023745	19.8465	0.9971802817	17.0019	0.9236433756
27	35.8395	0.9567345775	70.7392	0.9237216894	22.6535	0.9971576627	30.4182	0.8662138676	19.1163	0.9969269971	16.4416	0.9197446766
28	34.5452	0.9571311127	68.0539	0.9258785001	21.8785	0.9956056011	29.48	0.8618603412	18.4643	0.9952680888	15.905	0.9168186105
29	33.5367	0.9519164954	64.998	0.9359810541	21.1043	0.9965382116	28.3774	0.8644737446	17.8991	0.9912923767	15.4618	0.9105778379
30	32.737	0.9426642637	62.3717	0.9428795431	20.4085	0.9961633633	27.8569	0.8512720367	17.2554	0.9939960824	15.3894	0.8843662954
31	32.7685	0.9113787976	60.5556	0.9398294375	19.7266	0.9973531727	27.3239	0.8398815217	16.6852	0.9948047449	14.9975	0.878202281
32	30.4287	0.9507882361	59.0165	0.934203782	19.0993	0.9979194264	26.0467	0.8535318294	16.1942	0.9929365143	14.3394	0.889803618
33	30.0861	0.932475311	58.2228	0.918243837	18.5427	0.9967264746	26.1426	0.8246310619	15.7552	0.9896761358	14.368	0.8611223595
34	30.2078	0.9014033384	55.5892	0.9334599907	17.9846	0.9974317897	25.4797	0.8212004528	15.3372	0.9867473317	14.3827	0.8349409973
35	28.7782	0.919148125	54.2274	0.9295617029	17.5042	0.9955259717	24.9179	0.8157234071	14.8395	0.9907033833	13.4892	0.8648103668
36	27.4173	0.9379722535	52.06	0.9413657318	16.9972	0.9967426007	24.4053	0.8097216588	14.4477	0.9893039492	14.0239	0.8087304926
37	27.0493	0.9250376765	52.2536	0.9125299113	16.5768	0.9943985538	23.8931	0.8047262769	14.1022	0.9861486055	13.4387	0.8211379841
38	26.9878	0.9027470892	50.2151	0.9245855907	16.1301	0.9950439176	23.4978	0.7967308026	13.7803	0.9826269919	13.1159	0.8192065797
39	25.6708	0.9247262079	49.6099	0.9118682422	15.7462	0.9931675823	22.9865	0.7935694697	13.3067	0.9915074592	12.2472	0.8548180976
40	24.6171	0.9402001048	48.4854	0.909691371	15.3925	0.9905895728	22.7846	0.7805864487	13.0241	0.9876958869	11.9648	0.8531191495




==> cpu_efficiency.txt <==
% nb cpus       acc=3, h=7     acc=3, h=8     acc=5, h=7     acc=7, h=7   
 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00
 4.00000000e+00 1.01440466e+00 7.26984463e-01 9.59782245e-01 9.69712182e-01
 7.00000000e+00 9.85830152e-01 6.34121606e-01 9.40545953e-01 9.49667876e-01
 1.00000000e+01 9.89155708e-01 5.82387807e-01 9.17811949e-01 9.36994718e-01
 1.30000000e+01 9.86504723e-01 5.28944687e-01 9.17488631e-01 9.25344376e-01
 1.60000000e+01 9.78525641e-01 4.73039890e-01 9.06400278e-01 9.12464310e-01
 1.90000000e+01 9.59477197e-01 4.15256668e-01 8.96207085e-01 9.01833235e-01
 2.20000000e+01 9.49732836e-01 3.82780978e-01 8.85282121e-01 8.90898842e-01
 2.50000000e+01 9.38959747e-01 3.52831036e-01 8.77473201e-01 8.82935500e-01
 2.80000000e+01 9.39010711e-01 3.11729514e-01 8.68956627e-01 8.74496982e-01
 3.10000000e+01 9.34277794e-01 2.89459840e-01 8.58103453e-01 8.66779678e-01
 3.40000000e+01 9.15716857e-01 2.72541755e-01 8.49856130e-01 8.58501560e-01
 3.70000000e+01 9.02076997e-01 2.96242059e-01 8.42099849e-01 8.49051075e-01
 4.00000000e+01 8.81470788e-01 2.51205259e-01 8.28978588e-01 8.34854015e-01
 4.30000000e+01 8.83601757e-01 2.23398727e-01 8.15504825e-01 8.23426325e-01
 4.60000000e+01 8.74637681e-01 2.27409489e-01 8.02596930e-01 8.15217391e-01
 4.90000000e+01 8.76824571e-01 2.00167340e-01 7.84283935e-01 7.95149974e-01
 5.20000000e+01 8.47280266e-01 2.01399666e-01 7.66808522e-01 7.82967033e-01
 5.50000000e+01 8.53986014e-01 1.84991931e-01 7.58776402e-01 7.70202020e-01
 5.80000000e+01 7.82207017e-01 1.92042440e-01 7.24276974e-01 7.52740782e-01
 6.10000000e+01 7.51621966e-01 1.66796003e-01 6.97348084e-01 7.31519507e-01
 6.40000000e+01 7.22131011e-01 1.60700935e-01 6.68630975e-01 7.05926780e-01


==> cpu_efficiency_160.txt <==
 1.00000000e+00 1.00000000e+00
 4.00000000e+00 9.69712182e-01
 7.00000000e+00 9.49667876e-01
 1.00000000e+01 9.36994718e-01
 1.30000000e+01 9.25344376e-01
 1.60000000e+01 9.12464310e-01
 1.90000000e+01 9.01833235e-01
 2.20000000e+01 8.90898842e-01
 2.50000000e+01 8.82935500e-01
 2.80000000e+01 8.74496982e-01
 3.10000000e+01 8.66779678e-01
 3.40000000e+01 8.58501560e-01
 3.70000000e+01 8.49051075e-01
 4.00000000e+01 8.34854015e-01
 4.30000000e+01 8.23426325e-01
 4.60000000e+01 8.15217391e-01
 4.90000000e+01 7.95149974e-01
 5.20000000e+01 7.82967033e-01
 5.50000000e+01 7.70202020e-01
 5.80000000e+01 7.52740782e-01
 6.10000000e+01 7.31519507e-01
 6.40000000e+01 7.05926780e-01
 6.70000000e+01 6.89000563e-01
 7.00000000e+01 6.66909621e-01
 7.30000000e+01 6.47148600e-01
 7.60000000e+01 6.41115471e-01
 7.90000000e+01 6.08245691e-01
 8.20000000e+01 5.86641381e-01
 8.50000000e+01 5.70037380e-01
 8.80000000e+01 5.55246819e-01
 9.10000000e+01 5.39977264e-01
 9.40000000e+01 5.24522996e-01
 9.70000000e+01 5.10036437e-01
 1.00000000e+02 4.90824393e-01
 1.03000000e+02 4.78148464e-01
 1.06000000e+02 4.68866306e-01
 1.09000000e+02 4.54921314e-01
 1.12000000e+02 4.42735922e-01
 1.15000000e+02 4.36918824e-01
 1.18000000e+02 4.21908673e-01
 1.21000000e+02 4.12156299e-01
 1.24000000e+02 4.02184776e-01
 1.27000000e+02 3.94950271e-01
 1.30000000e+02 3.85836034e-01
 1.33000000e+02 3.72830250e-01
 1.36000000e+02 3.67330122e-01
 1.39000000e+02 3.57144325e-01
 1.42000000e+02 3.53842709e-01
 1.45000000e+02 3.42365939e-01
 1.48000000e+02 3.33521341e-01
 1.51000000e+02 3.25600821e-01
 1.54000000e+02 3.17998903e-01
 1.57000000e+02 3.10697206e-01
 1.60000000e+02 3.06246477e-01


==> finalplottxt/h6.38kk.txt <==
#Order	GPU 0	1	2	3	Flops	GPU 0	1	2	3
2	1035.04	243.068	124.225	82.3672	21791393141257	21.053672458317	89.651427342377	175.418741326279	264.563966497064
3	1039.02	242.865	123.799	82.0408	21803656648217	20.984828634883	89.776858123718	176.121427864660	265.766017008818
4	1035.24	243.116	124.549	82.5286	21834420720329	21.091167961370	89.810710608635	175.307876581337	264.567928213116
5	1034.86	242.986	125.354	82.4398	21894534455785	21.157001387419	90.106156139798	174.661633899078	265.582090880679
6	1035.05	243.556	125.565	82.771	22007394474009	21.262155909385	90.358662788061	175.266949181770	265.882911575419
7	1035.41	243.569	123.69	82.6123	22198689904553	21.439516621003	91.139225043223	179.470368700404	268.709258845874



==> finalplottxt/h6.s38kk.txt <==
#Order	GPU 0	1	2	3	Flops	GPU 0	1	2	3
2	12201.4	1842.47	1013.18	641.018	66675212606079	5.46455428115454	36.1879502005889	65.8078649460895	104.014571519176
3	13960.9	1842.78	938.345	691.304	66686106863762	4.77663380324778	36.1877743755424	71.067791551894	96.4642282754939
4	12807.7	1837.66	920.778	653.102	66711518539963	5.20870402491962	36.3024272933856	72.4512515937207	102.14563504623
5	13907.9	1851.69	996.627	640.354	66758908115736	4.80007104708374	36.0529614113248	66.9848480080672	104.253128918904
6	13550.2	1851.49	969.399	666.176	66841705636049	4.93289439536309	36.1015752912784	68.9516965006659	100.336406048926
7	13888.2	1848.03	998.474	655.405	66974856930070	4.82242889143806	36.2412173666391	67.0772167628501	102.188504710934



==> finalplottxt/h7.38kk.txt <==
#Order	GPU 0	1	2	3	Flops	GPU 0	1	2	3
2	119.8	44.1512	22.0191	14.8433	  2822694399495	23.5617228672371	63.9324502956884	128.192996057741	190.166229847473
3	120.802	44.1442	22.0539	14.758	2855405831887	23.637074153466	  64.6836012859447	129.473962967412	193.481896726318
4	123.123	44.3817	22.0921	14.7612	2965984123335	24.089602457177	  66.8289885996931	134.255418151059	200.931097968661
5	128.369	44.0787	22.0998	15.4386	3216552904023	25.0570846857341	72.9729530141089	145.546697437217	208.344856659477
6	137.02	44.1024	23.3453	25.654	3778066547263	27.5731028117282	85.6657811652654	161.834139945214	147.270076684455
7	158.852	44.924	44.1652	50.5852	4839105008679	30.4629781726324	107.71758990054	109.568280199773	95.662466663747



==> finalplottxt/h7.s38kk.txt <==
#Order	GPU 0	1	2	3	Flops	GPU 0	1	2	3
2	827.697	170.607	85.0572	57.9788	13778740799746	16.6470831714335	80.7630448911592	161.993820625955	237.651362217673
3	807.107	170.644	85.3498	58.027	13798748644524	17.0965542914682	80.8627824272989	161.672887862936	237.798759965602
4	838.676	170.464	85.4725	58.2312	13859680239558	16.5256669316375	81.305614320666	162.153677961426	238.011242075691
5	807.483	170.383	85.0756	58.1917	13992010056938	17.3279314325354	82.1209278915033	164.465605378487	240.446834461581
6	808.746	170.638	85.4351	58.1028	14274472833420	17.6501309847839	83.6535404389409	167.079722893986	245.676160760239
7	811.418	170.611	85.6517	58.6468	14795493310842	18.234120158589	86.7206294485233	172.740217775502	252.281340343241



==> finalplottxt/h8.38kk.txt <==
#Order	GPU 0	1	2	3	Flops	GPU 0	1	2	3
2	24.3201	790.334	13.7505	67.1659	412004250139	16.9408945744055	.521303967865485	29.962855906258	6.13412833207029
3	31.9086	30.162	23.6676	168.322	613498876571	19.2267563155701	20.3401258726543	25.9214654874596	3.64479317362555
4	48.8986	37.6284	215.485	6168.99	1383303615707	28.289227415652	36.7622225687778	6.4194891324547	.224235023189696
5	86.8851	118.395	3390.03	8378.56	3206628299995	36.9065386354507	27.0841530469614	.945899682302222	.38271830720255




==> finalplottxt/h8.s38kk.txt <==
#Order	GPU 0	1	2	3	Flops	GPU 0	1	2	3
2	85.5404	73.1331	19.5382	9.76392	1803121206458	21.0791766984723	24.6553367279385	92.2869663765342	184.671853769593
3	85.19	48.663	14.5279	10.874	1893989156511	22.2325291291349	38.9205177755379	130.369093710103	174.175938616057
4	90.7824	37.5593	18.2474	18.4555	2231500319024	24.5807592553623	59.4127238533199	122.291412421715	120.91248240492
5	107.711	36.8551	35.3671	34.7563	3024309739275	28.078002611386	82.0594636637806	85.5119514824512	87.0147207635738
6	134.895	66.4949	68.112	68.8402	4861823963598	36.0415431528077	73.1157421636546	71.379844426797	70.6247797594719
7	213.568	139.349	147.599	175.006	8398373059511	39.3241171875515	60.2686281172524	56.8999319745459	47.9890578580792



==> finalplottxt/minimal_timings.txt <==
#Order	GPU 0	1	2	3	Flops	GPU 0	1	2	3
2	 85.540  73.133	 19.538	  9.763
3	 85.190	 48.663	 14.527	 10.874
4	 90.782  37.559	 18.247	 18.455
5	107.711	 36.855	 35.367	 34.756
6	134.895	 66.494  68.112	 58.102
7	213.568	139.349	 85.651	 58.646


==> starpu_efficiency.txt <==
% nb cpus    acc=7. h=7 
1.00000000e+00 1.0000000000
4.00000000e+00 0.9959639623
7.00000000e+00 0.9929096769
1.00000000e+01 0.9700846828
1.30000000e+01 0.9686743804
1.60000000e+01 0.9609556912
1.90000000e+01 0.960767574
2.20000000e+01 0.9390623318
2.50000000e+01 0.9255939155
2.80000000e+01 0.9271748245
3.10000000e+01 0.9265344926
3.40000000e+01 0.899135425
3.70000000e+01 0.9019634289
4.00000000e+01 0.8843405282
4.30000000e+01 0.8979339486
4.60000000e+01 0.8651458885
4.90000000e+01 0.8602328953
5.20000000e+01 0.8483990639
5.50000000e+01 0.833748324
5.80000000e+01 0.8161785807
6.10000000e+01 0.789696445
6.40000000e+01 0.8059278918



==> starpu_efficiency_160.txt <==
#Nb thread	time 200kk acc7	eff	time 20kk acc7	eff	time 200kk acc5	eff	time 20kk acc5	eff	time 200kk acc3	eff	time 20kk acc3	eff
1	8853.73	1	837.953	1	6447.97	1	545.021	1	5724.14	1	460.837	1
4	2223.7	0.9953826955	208.483	1.0048217361	1616.14	0.9974337001	136.733	0.9965059642	1435.14	0.9971396519	116.187	0.9915846868
7	1282.43	0.9862671424	119.987	0.9976711763	927.578	0.9930578037	78.3645	0.9935639589	820.618	0.9964859237	67.0736	0.9815166793
10	903.689	0.9797319653	85.0809	0.9848896756	649.476	0.9927957307	55.5967	0.9803117811	577.13	0.9918285308	47.0066	0.9803665868
13	696.5	0.9778264951	65.3575	0.9862360567	502.774	0.9865221597	43.0372	0.9741500913	443.734	0.9923027344	36.2832	0.9770086431
16	568.877	0.9727201574	53.6757	0.9757127061	408.479	0.9865822356	35.6423	0.9557130853	362.726	0.986305779	29.8222	0.9658010643
19	477.535	0.9758149444	45.4282	0.970824058	343.049	0.9892663792	30.052	0.954522687	307.445	0.9799168187	26.0504	0.9310635901
22	411.75	0.9773947121	39.9747	0.9528219781	296.362	0.9889579145	26.2556	0.943558015	270.022	0.9635814186	22.033	0.9507164873
25	362.589	0.9767235079	36.2654	0.9242451483	277.301	0.9301041107	22.9778	0.9487783861	237.945	0.9622627078	20.175	0.9136793061
28	325.563	0.9712548504	32.7638	0.9134133665	233.297	0.9870878874	21.1878	0.9186907425	220.165	0.9285470962	18.2869	0.9000139053
31	293.031	0.9746552192	29.3912	0.9196882718	211.886	0.9816553819	18.8297	0.933701683	203.848	0.9058204026	16.3364	0.9099746381
34	268.929	0.9682995271	27.5553	0.8944078442	194.133	0.9768878886	17.681	0.906624592	185.211	0.9090014029	14.7348	0.9198651771
37	246.675	0.9700618222	25.3317	0.8940331039	177.664	0.9808934813	16.0416	0.9182561152	180.019	0.8593897671	13.6979	0.9092674099
40	228.881	0.9670669475	23.1278	0.9057854617	164.593	0.9793809579	14.877	0.9158785373	166.914	0.8573486945	12.954	0.8893720086
43	212.431	0.9692591838	21.5551	0.9040681356	154.24	0.9722042965	14.2738	0.8879840671	152.392	0.8735336165	12.2072	0.8779359341
46	198.347	0.9703821651	19.8435	0.9180018427	144.924	0.9672191001	13.5771	0.8726666673	150.235	0.8282878563	11.4799	0.8726727282
49	187.193	0.9652517314	19.1856	0.8913498474	136.346	0.965127136	12.8555	0.8652232547	145.947	0.8004219592	10.9584	0.8582308307
52	176.76	0.9632498216	18.3976	0.8759012463	133.241	0.9306401414	12.6481	0.8286756965	123.563	0.8908784619	9.85668	0.8991110597
55	166.875	0.964655635	17.729	0.8593552423	125.304	0.9356111392	11.8	0.8397858243	118.486	0.8783761181	9.76395	0.858141894
58	158.353	0.9639887924	17.1339	0.8432093987	119.77	0.9282115434	11.063	0.849400144	114.611	0.8611046842	9.07649	0.8753896624
61	150.922	0.9617094576	16.6274	0.8261625044	116.855	0.9045776923	10.8789	0.8212935583	99.5986	0.9421654587	8.99384	0.8399865817
64	144.381	0.958156068	15.6118	0.8386615012	111.463	0.9038831832	10.394	0.819314328	95.9204	0.9324365568	8.65714	0.8317502229
67	137.901	0.9582615346	14.9938	0.8341288529	103.301	0.9316304606	9.98711	0.8145140878	92.8237	0.9203999127	8.20836	0.8379462133
70	132.55	0.9542199709	14.3656	0.8332932243	104.088	0.8849613514	9.14899	0.8510244612	88.6688	0.9222345241	8.0027	0.8226455714
73	127.624	0.9503226086	14.1231	0.8127683171	102.01	0.865879386	9.26083	0.8061956753	86.3947	0.9076121187	7.39183	0.8540287881
76	122.86	0.9482048459	13.2363	0.8329893829	97.5486	0.8697378591	8.89526	0.8061966651	82.0269	0.9182064857	7.26257	0.8349172176
79	118.199	0.9481681879	13.1326	0.8076846931	93.7793	0.8703399729	8.72858	0.7903920225	80.9258	0.8953568374	7.13278	0.8178269548
82	114.378	0.943995498	12.8473	0.7954153032	86.4168	0.909936268	8.73637	0.760796253	77.7717	0.8975833801	7.05081	0.7970663533
85	110.413	0.9433810277	12.2592	0.8041528475	83.6102	0.9072872758	7.85546	0.8162490503	76.0227	0.8858252013	6.94193	0.7809948767
88	106.19	0.9474580298	11.7735	0.808781856	77.14	0.9498624107	7.87144	0.7868217829	71.388	0.9111761844	6.26088	0.8364293982
91	103.158	0.9431526034	11.562	0.7964257676	75.3051	0.9409298067	7.79956	0.7678948246	72.5406	0.8671369876	6.19228	0.8178155473
94	99.8353	0.9434400159	11.3236	0.7872402431	74.0901	0.9258379396	7.96061	0.7283481724	69.6394	0.874434679	6.11307	0.8019736853
97	96.9053	0.9419047979	11.5478	0.7480810823	72.1173	0.9217471748	7.31593	0.7680189936	68.411	0.8626061975	5.89553	0.8058472957
100	94.2071	0.9398155765	10.7978	0.7760404897	69.7806	0.9240347604	7.15685	0.7615375479	67.364	0.849732795	5.96997	0.7719251521
103	91.3636	0.9408401561	10.4892	0.7756040517	68.459	0.9144400369	7.10065	0.7452086808	65.8536	0.8439048853	5.92607	0.7549937195
106	89.4379	0.9338966447	10.2264	0.7730205137	66.6937	0.912078737	6.63833	0.7745483498	64.2803	0.8400912994	6.0171	0.7225272753
109	86.9406	0.9342801951	10.2686	0.7486553378	65.2713	0.9063047323	6.87271	0.7275430886	62.6304	0.8384913057	5.72108	0.7389972497
112	85.4682	0.9249189841	9.44169	0.7924135631	66.1344	0.8705176234	6.70265	0.7260201456	63.2088	0.8085645172	5.50191	0.7478523043
115	83.2517	0.9247733863	9.59315	0.7595573744	62.7148	0.8940362458	6.38633	0.7421027481	58.9757	0.8439938896	5.35416	0.7484420079
118	81.5399	0.9201827592	9.24673	0.7679792327	61.0292	0.8953716182	6.35178	0.7271697121	60	0.8084943503	5.73029	0.6815358917
121	79.7264	0.9177803377	9.20439	0.7523835262	60.1552	0.8858587165	6.08873	0.7397775538	56.8207	0.8325652825	5.67602	0.6709930987
124	78.2636	0.9123148997	8.67521	0.7789650607	59.4064	0.8753224916	5.90094	0.7448526244	55.9249	0.8254358855	5.24313	0.7088184766
127	76.1977	0.9149148786	8.89437	0.7418237737	57.6072	0.8813380502	5.93314	0.7233107489	55.3635	0.8141098107	4.9	0.7405383256
130	74.5502	0.9135537582	9.15653	0.7039557898	55.7834	0.8891492672	7	0.5989241758	53.0072	0.8306767034	4.86	0.7294032922
133	74.3876	0.8948991296	8.66741	0.726906711	54.8571	0.8837685084	6.35	0.6453389379	51.5498	0.8348945411	4.67	0.7419571412
136	72.6603	0.8959632135	8.80846	0.6994888003	55	0.8620280749	6.84785	0.5852212524	51.3838	0.8191154548	4.6	0.7366320332
139	70.5516	0.9028271404	8.12673	0.7418037573	54.9249	0.844576383	6.81	0.575773038	50.3153	0.8184560821	4.6	0.7207335002
142	69.3263	0.8993731278	8.24882	0.7153844386	52.1434	0.8708338819	7.02184	0.5466054562	49.8425	0.8087645096	4.5	0.7211846635
145	67.9719	0.8983154347	8.45519	0.6834838965	52.0234	0.8547837823	6.42316	0.5851894577	49.3228	0.8003768559	4.44	0.7158077043
148	66.863	0.8947026008	8.49774	0.6662765152	53	0.8220257522	6.32525	0.5822021777	48.1503	0.8032477808	4.42	0.7044713831
151	66.5379	0.881211663	8.39536	0.6610029368	50.1853	0.8508823914	6.67756	0.5405283661	54	0.7020039245	4.3	0.7097443401
154	66.7391	0.8614403438	8.59379	0.6331610671	49.7893	0.8409424327	6.5	0.5444765235	53.6	0.6934653034	4.46	0.670952478
157	65.3015	0.8635817663	8.5653	0.6231282331	49.6	0.8280216252	5.6	0.619905596	52.5	0.6944664847	4.54	0.6465346951
160	64.8416	0.8533998621	8.95	0.5851627095	48.7	0.8275115503	5.7	0.5976107456	50.9	0.7028659136	4.39	0.656089123


